Explicit MPC for the constrained zonotope case with low-rank matrix updates

Solving the explicit Model Predictive Control (MPC) problem requires enumerating all critical regions and their associated feedback laws, a task that scales exponentially with the system dimension and the prediction horizon, as well. When the problem's constraints are boxes or zonotopes, the feasible domain admits a compact constrained-zonotope representation. Building on this insight, we exploit the geometric properties of the equivalent constrained-zonotope reformulation to accelerate the computation of the explicit solution. Specifically, we formulate the multi-parametric problem in the lifted generator space and solve it using second-order optimality conditions, employ low-rank matrix updates to reduce computation time, and introduce an analytic enumeration of candidate active sets that yields the explicit solution in tree form.

==> results_updated/paper1/p1_components_N15.csv <==
T,O5_total,O5_cr,O5_tests,O5_glue,O5_glue_pct,O6_total,O6_cr,O6_tests,O6_glue,O6_glue_pct,O7_total,O7_cr,O7_tests,O7_glue,O7_glue_pct
1,54.8115,36.1542,9.72419,8.93308,16.2978,88.6856,67.2298,10.1134,11.3425,12.7895,356.756,334.198,10.5944,11.9639,3.35353
2,32.8606,23.0944,2.02483,7.7414,23.5583,57.4466,39.1663,6.95834,11.322,19.7087,195.809,176.972,6.97896,11.858,6.05592
4,22.1924,12.975,1.64733,7.57005,34.111,40.9184,23.8,5.82519,11.2932,27.5993,112.241,94.5766,5.91521,11.7494,10.468
8,17.3277,8.10446,1.51671,7.7065,44.4751,33.5487,16.6508,5.34126,11.5566,34.4473,71.6071,53.9592,5.48669,12.1611,16.9832
16,21.1782,8.53661,2.25583,10.3858,49.0399,39.1253,17.722,6.97017,14.4331,36.8895,77.1274,54.087,7.26332,15.777,20.4558


==> results_updated/paper1/p1_coverage.csv <==
N,checked,certified,regions,facets,gapsFound,regionsAdded,checkSeconds,checkPct_O5,checkPct_O6,checkPct_O7
2,15,15,9,76,0,0,0.110882,460.118,490.505,469.901
3,15,15,31,252,0,0,0.140165,323.115,306.214,267.883
4,15,15,77,630,0,0,0.172822,193.721,167.765,140.397
5,15,15,171,1396,0,0,0.26221,141.392,110.108,69.6117
6,15,15,365,2990,0,0,0.465966,109.081,78.3464,54.2215
7,15,15,683,5574,0,0,0.905793,102.508,67.9207,48.5817
8,15,15,1157,9416,0,0,1.80498,102.953,68.9336,48.7592
9,15,15,1767,14400,0,0,3.1888,102.724,66.6077,46.9101
10,15,15,2521,20544,0,0,4.79794,106.589,60.8905,39.7173
11,15,15,3445,28035,0,0,6.99016,106.71,60.3114,31.2791
12,15,15,4415,35916,0,0,10.1154,111.895,62.2896,29.1446
13,15,15,5527,44876,0,0,13.9441,111.296,60.2159,25.7511
14,15,15,6681,54210,0,0,19.3668,114.34,63.1369,24.4741
15,15,15,7819,63351,0,0,25.6377,115.546,62.4395,22.8222


==> results_updated/paper1/p1_funnel.csv <==
N,candidates,numInfeasible,completable,O5_quickTests,O5_quickRejected,O5_exactTests,O5_exactRejected,O6_quickTests,O6_quickRejected,O6_exactTests,O6_exactRejected,O7_quickTests,O7_quickRejected,O7_exactTests,O7_exactRejected,regions,quickRejectPct,exactSavedPct,yieldPct
2,260,104,156,156,74,82,74,0,0,156,148,0,0,156,148,9,47.4359,47.4359,3.46154
3,1184,408,776,776,408,368,338,0,0,776,746,0,0,776,746,31,52.5773,52.5773,2.61824
4,3688,1080,2608,2608,1576,1032,956,0,0,2608,2532,0,0,2608,2532,77,60.4294,60.4294,2.08785
5,9862,2504,7358,7358,4768,2590,2420,0,0,7358,7188,0,0,7358,7188,171,64.8002,64.8002,1.73393
6,24624,5560,19064,19064,12900,6164,5800,0,0,19064,18700,0,0,19064,18700,365,67.6668,67.6668,1.48229
7,52828,11320,41508,41508,28888,12620,11938,0,0,41508,40826,0,0,41508,40826,683,69.5962,69.5962,1.29287
8,100896,20648,80248,80248,57016,23232,22076,0,0,80248,79092,0,0,80248,79092,1157,71.0497,71.0497,1.14673
9,171630,33224,138406,138406,99820,38586,36820,0,0,138406,136640,0,0,138406,136640,1767,72.1212,72.1212,1.02954
10,269838,49608,220230,220230,160864,59366,56846,0,0,220230,217710,0,0,220230,217710,2521,73.0436,73.0436,0.934264
11,402946,71880,331066,331066,244076,86990,83546,0,0,331066,327622,0,0,331066,327622,3445,73.7243,73.7243,0.854953
12,560020,98728,461292,461292,342580,118712,114298,0,0,461292,456878,0,0,461292,456878,4415,74.2653,74.2653,0.788365
13,756920,130248,626672,626672,467464,159208,153682,0,0,626672,621146,0,0,626672,621146,5527,74.5947,74.5947,0.730196
14,982706,164648,818058,818058,612348,205710,199030,0,0,818058,811378,0,0,818058,811378,6681,74.8539,74.8539,0.679857
15,1228352,203528,1024824,1024824,769760,255064,247246,0,0,1024824,1017006,0,0,1024824,1017006,7819,75.1114,75.1114,0.636544


==> results_updated/paper1/p1_threads_N15.csv <==
T,O5,O6,O7,O9,O10,O5_speedup,O6_speedup,O7_speedup,O9_speedup,O10_speedup,O5_cpuwall,O6_cpuwall,O7_cpuwall,O9_cpuwall,O10_cpuwall
1,54.8115,88.6856,356.756,132.117,63.8013,1,1,1,1,1,1.03902,1.01071,1.00389,1.00895,1.02247
2,32.8606,57.4466,195.809,126.902,68.0742,1.668,1.54379,1.82196,1.0411,0.937232,2.05976,1.93606,1.97856,1.79706,1.71394
4,22.1924,40.9184,112.241,130.11,68.4896,2.46984,2.16738,3.17848,1.01542,0.931546,4.0951,3.69357,3.84587,3.21296,1.95694
8,17.3277,33.5487,71.6071,134.227,69.0851,3.16324,2.64349,4.98214,0.984283,0.923517,8.17478,6.95108,7.32798,6.30231,2.72823
16,21.1782,39.1253,77.1274,187.66,73.1498,2.58811,2.26671,4.62555,0.704024,0.8722,15.7985,12.1278,13.2572,10.3046,4.21177


==> results_updated/paper1/p1_time_T1.csv <==
N,O5,O6,O7,O9,O10,O5_cpuwall,O6_cpuwall,O7_cpuwall,O9_cpuwall,O10_cpuwall,O5_regions,O6_regions,O7_regions,O9_regions,O10_regions
2,0.021053,0.0203965,0.0218815,0.350913,0.274199,1.89997,1.71598,1.59952,1.38211,1.54997,9,9,9,9,9
3,0.0432815,0.045331,0.0588565,0.483157,0.394632,2.42598,2.4266,2.46362,1.56264,1.82448,31,31,31,31,31
4,0.0933715,0.110631,0.175496,0.772822,0.658009,2.67748,2.71172,2.39322,1.90859,2.15043,77,77,77,77,77
5,0.219801,0.284564,0.523224,1.46965,1.26346,2.54776,1.93278,1.49076,1.76913,1.9035,171,171,171,171,171
6,0.528477,0.72819,1.46663,2.99485,2.56021,1.90169,1.62732,1.38072,1.50759,1.58776,365,365,365,364,365
7,1.19533,1.6901,3.87179,5.70167,4.40585,1.6439,1.43187,1.21262,1.23823,1.30622,683,683,683,683,683
8,2.44391,3.58159,8.33463,10.4256,7.2388,1.4976,1.32483,1.15122,1.03256,1.05819,1157,1157,1157,1157,1157
9,4.47537,6.73707,17.1807,17.3746,11.356,1.41106,1.2691,1.12685,1.03398,1.06111,1767,1767,1767,1766,1767
10,7.69757,11.8135,31.3686,26.9369,16.8585,1.19453,1.11906,1.03862,1.03037,1.03775,2521,2521,2521,2520,2521
11,12.7904,19.8119,63.6048,40.357,24.2556,1.12741,1.06805,1.03349,1.02374,1.03028,3445,3445,3445,3444,3445
12,19.0964,30.2204,97.3252,55.8935,32.1775,1.07428,1.0349,1.02045,1.01738,1.01935,4415,4415,4415,4415,4415
13,27.9916,44.6473,163.501,76.9417,41.8499,1.06996,1.07744,1.02155,1.02123,1.0178,5527,5527,5527,5526,5526
14,40.1441,64.6228,236.308,102.242,52.8282,1.04623,1.01876,1.01605,1.01172,1.02824,6681,6681,6681,6681,6681
15,54.8115,88.6856,356.756,132.117,63.8013,1.03902,1.01071,1.00389,1.00895,1.02247,7819,7819,7819,7817,7818


==> results_updated/paper1/p1_time_T8.csv <==
N,O5,O6,O7,O9,O10,O5_cpuwall,O6_cpuwall,O7_cpuwall,O9_cpuwall,O10_cpuwall,O5_regions,O6_regions,O7_regions,O9_regions,O10_regions
2,0.026579,0.023988,0.0230055,0.358349,0.277286,4.13861,4.16875,3.91211,1.42319,1.60484,9,9,9,9,9
3,0.048077,0.0437305,0.0467215,0.50775,0.403008,6.44799,6.97454,7.06313,2.21566,1.82379,31,31,31,31,31
4,0.0907085,0.093558,0.104305,0.822437,0.664021,7.27605,8.33707,8.58056,3.1431,2.15355,77,77,77,77,77
5,0.176775,0.207827,0.248636,1.64891,1.33615,8.42879,8.51668,8.44606,3.04747,2.26771,171,171,171,171,171
6,0.386703,0.489292,0.616652,3.11577,2.69385,8.39145,8.49186,8.40831,3.09233,2.20316,365,365,365,365,365
7,0.753072,1.02897,1.35715,6.23268,4.72085,8.91682,8.69804,8.63209,3.18162,2.50379,683,683,683,683,683
8,1.32709,1.98683,2.72453,10.825,7.91348,9.14403,8.59661,8.54275,3.21895,2.55893,1157,1157,1157,1156,1157
9,2.27955,3.42268,5.01209,18.0466,12.5384,8.75173,8.53278,8.3997,3.25518,2.58006,1767,1767,1767,1767,1767
10,3.43152,5.4312,8.46147,29.04,18.4861,8.46418,8.33425,8.21429,5.60193,2.96764,2521,2521,2521,2519,2519
11,5.05597,8.45611,15.1057,44.0604,26.1519,8.38514,8.08291,8.00163,6.15824,2.90285,3445,3445,3445,3445,3443
12,7.19089,12.5092,23.3159,65.9946,35.2633,8.27992,7.85819,7.78653,6.32476,2.82659,4415,4415,4415,4414,4414
13,9.91303,18.0978,35.858,85.4239,46.1756,8.21746,7.56803,7.5707,6.35613,2.77971,5527,5527,5527,5527,5526
14,13.3607,25.393,50.8999,108.39,57.3812,8.2305,7.20217,7.429,6.34563,2.73966,6681,6681,6681,6679,6680
15,17.3277,33.5487,71.6071,134.227,69.0851,8.17478,6.95108,7.32798,6.30231,2.72823,7819,7819,7819,7814,7819

